Agentic AI in Automated Markets

Automated markets increasingly host autonomous, learning trading agents and are powered by formulaic automated market makers (AMMs). We study how heterogeneous agent behavior shapes stress, risk-adjusted performance, liquidity, and volatility in these types of markets. Three behavioral archetypes are modeled as agentic reinforcement learning (RL) systems: a rational arbitrageur, a manipulator, and a retail herd-follower. Each archetype is defined by its reward function within a common, asset-agnostic exposure-control environment, and each is trained with a value-based Deep Q-Network (DQN) and with REINFORCE using a learned baseline. A pilot on hourly cryptocurrency data (AAVE, ETC, SUI) motivates the hypotheses. Herd-followers produce the most frequent but shortest stress episodes, manipulators the fewest but most persistent, and rational agents the most stable rolling Sharpe ratios despite higher return volatility. SHAP attributions tie these patterns to drawdown and cross-asset signals, short-term volatility and position state, and momentum, respectively. The results motivate behavior-specific regulation rather than uniform limits on volatility or turnover.

==> data_out/feature_stats.csv <==
,asset,mean,std,5%,50%,95%
"Momentum, 4h (%)",AAVE,-0.0012778192091698773,2.136809402350464,-3.2342443404726313,-0.030037009704653173,3.3378743852396635
"Momentum, 24h (%)",AAVE,-0.003178400866151954,5.205026910533866,-7.74873839438758,-0.1547493301713665,8.254890360637821
"Realized volatility, 24h (%)",AAVE,0.9625559056189216,0.4555694890262567,0.452584912787263,0.8537589975531955,1.751928466994149
Drawdown from 7-day high (%),AAVE,-8.705677721368108,6.947473923703013,-22.426929720554753,-7.274230868041975,-0.24519613299987905
"Cross-asset return, 1h (%)",AAVE,-0.005766578844849979,0.9419328014866933,-1.3807987043177767,-0.007120294956985962,1.3884316204886327
"High-low range, 1h (%)",AAVE,1.131779580413102,1.046148911761146,0.32860441975146304,0.9007917422416588,2.6610858136090427
"Momentum, 4h (%)",ETC,-0.03312547295148554,1.7507328501136572,-2.578277586354736,-0.01740405137244938,2.421373138753835
"Momentum, 24h (%)",ETC,-0.19621328798292723,4.176616728858175,-6.584305964472299,-0.1743141765137235,5.999326951164056
"Realized volatility, 24h (%)",ETC,0.7516392865139292,0.45867175233711815,0.32565009082758356,0.6361224699662273,1.5138437977357384
Drawdown from 7-day high (%),ETC,-7.387646454368394,5.6834908540539635,-18.157427853082005,-6.249515817874329,-0.30566795406816366
"Cross-asset return, 1h (%)",ETC,-0.0018193722877048479,1.0171721600333754,-1.5252045668446037,-0.002940095117509589,1.5208564686129016
"High-low range, 1h (%)",ETC,0.8810375257204947,0.8515645673252696,0.24165985780904792,0.6718855345560031,2.1710381627637134
"Momentum, 4h (%)",SUI,-0.012884377977474075,2.374454667121227,-3.5857094510856635,-0.04954058269753536,3.6907609212093107
"Momentum, 24h (%)",SUI,-0.07315147940217788,5.854615228914155,-8.363010594524527,-0.38672018214246096,10.044239708499912
"Realized volatility, 24h (%)",SUI,1.068819866275503,0.49691684333114833,0.48723952879050036,0.9694033892352266,1.9099637103700096
Drawdown from 7-day high (%),SUI,-9.890508140149928,6.90540695491334,-22.65769365800902,-8.869243670468833,-0.5100756201122303
"Cross-asset return, 1h (%)",SUI,-0.004254909667574017,0.9063346315889782,-1.3189615066392801,-0.0019667254859578875,1.3061972545383944
"High-low range, 1h (%)",SUI,1.1824186166839203,1.0204552088500185,0.3568082453374133,0.9476765003247678,2.780912046162652


==> data_out/hour_of_day_abs_return.csv <==
Price,AAVE,ETC,SUI
0,0.7584225778429332,0.6310159917993046,0.9233382672438016
1,0.7901861352626718,0.612809381649355,0.8957799092236084
2,0.7048877497814803,0.5670086777776883,0.8018485333657104
3,0.6749749302391486,0.5155092506995449,0.7404890963333135
4,0.6490489347042855,0.47012408517969706,0.695131407330552
5,0.611797836027678,0.5157841672939009,0.6925852955753906
6,0.6808194420505761,0.5121770706317701,0.7342334593168222
7,0.6396432442248128,0.5063591351022264,0.7089814108452357
8,0.6877806630556734,0.5594883865528728,0.7867112331306803
9,0.6366783854769797,0.46832214900234626,0.6983835477634175
10,0.5924378061511132,0.43979600149372783,0.6616411011673692
11,0.6329552530149666,0.4556325873771759,0.6830982050625931
12,0.6930691507135521,0.5209737832275506,0.7580974288845446
13,0.906564314198727,0.6577669661679276,0.9426512719805259
14,0.9393263461745442,0.7127359029460483,1.0779637363420846
15,0.9328404091901925,0.7480848057051698,1.0264382560183007
16,0.8359730945552961,0.6424702212189173,0.939612010993756
17,0.8533831752933352,0.6234532090043259,0.9098694077546774
18,0.757354036850738,0.5519393018828631,0.8168455416997485
19,0.7306358196325805,0.5372962871472754,0.7855775616239495
20,0.7240018809631181,0.5231486172890749,0.762507332983761
21,0.6781895885072727,0.5259130601967189,0.7528384479784118
22,0.7157929859922872,0.5301609812006185,0.7859451835664287
23,0.5971158809424053,0.448050034399276,0.649659037335034


==> data_out/summary_stats.csv <==
,AAVE,ETC,SUI
start,2024-03-06 00:00,2024-03-06 00:00,2024-03-06 00:00
end,2026-02-23 23:00,2026-02-23 23:00,2026-02-23 23:00
hours_observed,17246,17245,17246
hours_calendar,17280,17280,17280
hours_missing,34,35,34
returns_n,17240,17239,17241
zero_volume_share,0.5077119332019019,0.509133082052769,0.5112489852719471
close_first,105.20557403564452,33.958343505859375,1.3975582122802734
close_last,114.6580581665039,8.352472305297852,0.8791647553443909
close_min,73.70098114013672,7.917194366455078,0.4730610251426697
close_max,395.1297607421875,39.66518783569336,5.344186305999756
cum_log_return,0.08603800772811088,-1.4025770029467042,-0.4635095436471157
ret_mean_pct,0.000702422971569225,-0.008054225000556662,-0.00257634869265578
ret_sd_pct,1.0632767802704113,0.8781121514557434,1.174349997754917
ann_vol_pct,99.51725378249232,82.18679411365243,109.91313731719374
skew,-0.20880169598978268,-3.120516092987021,-0.36353292932438247
excess_kurt,11.111493019648403,119.87152773672143,18.585773077255503
ret_min_pct,-15.419396004270691,-32.46412209816833,-24.9012389481863
ret_p1_pct,-2.9490850416330643,-2.4009657449294988,-3.0645257601771125
ret_p99_pct,2.972287847738049,2.3580953293706113,3.3453619529072207
ret_max_pct,10.176988620377792,9.35006395852409,12.475074002792486
share_below_m2pct,0.028190255220417633,0.016184233424212543,0.035148773273012
stress_episodes,433,255,538
stress_mean_len,1.1224018475750577,1.0941176470588236,1.1263940520446096
stress_max_len,3,4,4
sign_persistence_q,0.4939381634665584,0.48329272537417334,0.49048723897911833
z_q,-1.5918064175579238,-4.387115267342803,-2.498073503662046
ac1,0.01719913361307624,0.016598110637837678,0.010294114443689792
vr2_robust_z,1.2805708896731633,0.7768020248837305,0.7829481397118139
ac1_abs,0.2411296775057783,0.26771933056065517,0.22058400488611968
range_median_pct,0.8994954573709881,0.6716624780332123,0.9426825686457588
range_mean_pct,1.1306577791577874,0.8817764131982576,1.178331960613387

